Revisit Micro-batch Clipping: Adaptive Data Pruning via Gradient Manipulation

Micro-batch clipping, a gradient clipping method, has recently shown potential in enhancing auto-speech recognition (ASR) model performance. However, the underlying mechanism behind this improvement remains mysterious, particularly the observation that only certain micro-batch sizes are beneficial. In this paper, we make the first attempt to explain this phenomenon. Inspired by recent data pruning research, we assume that specific training samples may impede model convergence during certain training phases. Under this assumption, the convergence analysis shows that micro-batch clipping can improve the convergence rate asymptotically at the cost of an additional constant bias that does not diminish with more training iterations. The bias is dependent on a few factors and can be minimized at specific micro-batch size, thereby elucidating the existence of the sweet-spot micro-batch size observed previously. We also verify the effectiveness of micro-batch clipping beyond speech models on vision and language models, and show promising performance gains in these domains. An exploration of potential limitations shows that micro-batch clipping is less effective when training data originates from multiple distinct domains.

==> data/cs_canary_ls.txt <==
step, mean, std
1000, -0.0047161663, 0.00078708434
2000, 0.0056125983, 0.0013200025
3000, 0.004217739, 0.0025433793
4000, -0.0009211046, 0.00022425951
5000, -0.003178153, 0.0001829492
6000, 0.00035611205, 2.629646e-05
7000, -0.00022750348, 2.142127e-05
8000, 0.0023875793, 7.3962205e-05
9000, 0.00095951965, 5.831434e-05
10000, -0.0057726796, 0.0007760274
11000, -0.0030385873, 0.0002557566
12000, -0.0009932264, 2.5169984e-05
13000, -0.00039464983, 2.2563869e-05
14000, 0.00012288992, 1.24296685e-05
15000, 0.00029662455, 1.9863705e-06
16000, -0.0013143377, 3.0692347e-05
17000, 0.00025103704, 4.1814924e-06
18000, 0.001813941, 4.2468288e-05
19000, 0.00020670667, 1.8601735e-05
20000, -0.0014605271, 0.00010173805

==> data/cs_canary_ls_step_0.txt <==
0, 0.8843784, 0.62876004

==> data/cs_ls_ls.txt <==
step, mean, std
1000, 0.02344154566526413, 0.030508095398545265
2000, 0.0469994843006134, 0.02737664431333542
3000, 0.025425337255001068, 0.057191986590623856
4000, 0.03672662004828453, 0.024688735604286194
5000, 0.0650332123041153, 0.0529216043651104
6000, 0.07296756654977798, 0.0786060243844986
7000, 0.0976356565952301, 0.1206737756729126
8000, 0.042138002812862396, 0.03523407131433487
9000, 0.13820184767246246, 0.1093425378203392
10000, 0.07209614664316177, 0.030230402946472168
11000, 0.015383172780275345, 0.08885843306779861
12000, 0.03649154677987099, 0.04113136976957321
13000, -0.034511879086494446, 0.07058581709861755
14000, 0.09095080941915512, 0.05602629482746124
15000, 0.07804810255765915, 0.08379629999399185
16000, 0.053392600268125534, 0.04783843457698822
17000, 0.07875318080186844, 0.03508284315466881
18000, 0.04180502891540527, 0.09302692115306854
19000, 0.13710950314998627, 0.05818677321076393
20000, 0.03836996480822563, 0.03846466541290283

==> data/cs_ls_ls_step_0.txt <==
0, 0.44435060024261475, 0.05045332759618759

==> data/ls_convergence_apcc.txt <==
step, mean, std
2000, 0.08887786666552226, 0.0010282176549860117
3000, 0.059902588526407875, 0.0005947761801328582
4000, 0.05032046387592951, 0.00029714949128292344
5000, 0.04650541767477989, 0.00030320947947338155
6000, 0.04377765953540802, 0.0004983955892470202
7000, 0.04213083038727442, 0.0003177937977383905
8000, 0.04127244527141253, 0.000514049202310729
9000, 0.04057301953434944, 0.0004129552164128194
10000, 0.040388625115156174, 0.0009751827386920172
11000, 0.040178798139095306, 0.0013716785992533343
12000, 0.04045220961173376, 0.0019086244323042742
13000, 0.040083423256874084, 0.0020057938882260314
14000, 0.03951116402943929, 0.0016918866701664877
15000, 0.03924411286910375, 0.0017624617886548076
16000, 0.039167811473210655, 0.0016452205082509326
17000, 0.03890711565812429, 0.0015293792421588795
18000, 0.0386845717827479, 0.0013355385517243973
19000, 0.038633702943722405, 0.0009821222312773174
20000, 0.03856376310189565, 0.0013560269862632232


==> data/ls_convergence_np.txt <==
step, mean, std
2000, 0.09134493271509807, 0.003023864850382688
3000, 0.06160664185881615, 0.000656057701692829
4000, 0.05363319565852483, 0.0009634196982327632
5000, 0.048947046200434365, 0.0009912997108753759
6000, 0.04651813333233198, 0.0002993188892713517
7000, 0.044877663254737854, 0.000510972575233002
8000, 0.043860318760077156, 0.0009907300824237538
9000, 0.04284297302365303, 0.0008682898966736317
10000, 0.042728520929813385, 0.0011685304413829808
11000, 0.041940078139305115, 0.00040624183145438906
12000, 0.04152678201595942, 0.0005395288322627063
13000, 0.040897298604249954, 0.0008583154979417461
14000, 0.04031232496102651, 0.0009861892842421161
15000, 0.04009613891442617, 0.0007553406411293282
16000, 0.040331399689118065, 0.0010218273934545715
17000, 0.0399117444952329, 0.000834721262576351
18000, 0.03956839069724083, 0.0006273274665347739
19000, 0.03976550201574961, 0.000666148936773774
20000, 0.04014064868291219, 0.0003600237662295876
